Controlling the Density of Plasma Species in Ar/CF4 Radiofrequency Capacitively Coupled Plasma Discharges

In this manuscript, a fluid model is utilized to calculate the density of plasma species assuming geometrically symmetric Ar/CF4 Radiofrequency Capacitively Coupled Plasmas. The electrodes are driven by a sinusoidal waefront with an amplitude of 200 V and a frequency of 13.56 MHz. The gap between the electrodes is 5cm. The plasma species density is calculated as a function of the gas pressure, electron temperature, and the gas composition. In a good agreement with recent experimental results, $CF^+_3$ and F are dominant for all considered simulation parameters. The results explain the pathways to perform atomic layer etching and nanolayer deposition processes. In order to reveal the effect of electron heating on the discharge dynamics, The spatiotemporal electron energy equation is coupled to the fluid model. Tailoring the driven potential has been found to control the concentration of some plasma species. When the plasma is driven with the fundamental frequency, Ohmic and stochastic heating allows electrons to be heated symmetrically. Higher harmonics give rise to an electrical asymmetry and electron heating asymmetry between the powered and grounded sheaths. The electron temperature depends on the driven harmonics; it adjusts gain and loss rates and some plasma species densities.

==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


